The Interaction of Memory and Attention in Novel Word Generalization: A Computational Investigation

People exhibit a tendency to generalize a novel noun to the basic-level in a hierarchical taxonomy -- a cognitively salient category such as "dog" -- with the degree of generalization depending on the number and type of exemplars. Recently, a change in the presentation timing of exemplars has also been shown to have an effect, surprisingly reversing the prior observed pattern of basic-level generalization. We explore the precise mechanisms that could lead to such behavior by extending a computational model of word learning and word generalization to integrate cognitive processes of memory and attention. Our results show that the interaction of forgetting and attention to novelty, as well as sensitivity to both type and token frequencies of exemplars, enables the model to replicate the empirical results from different presentation timings. Our results reinforce the need to incorporate general cognitive processes within word learning models to better understand the range of observed behaviors in vocabulary acquisition.

==> gammasup_0.2,gammabas_0.5,gammasub_1.0,gammainst_1.2,k_100.0,decaysup_0.01,decaybas_0.05,decaysub_0.5,decayinst_0.8,spacing_massed,test_0.dat <==
condition,sub. match,basic match,super. match
1 ex.,1.0,0.585786437627,0.199799413545
3 subord.,1.0,0.817215242666,0.301809875387


==> gammasup_0.2,gammabas_0.5,gammasub_1.0,gammainst_1.2,k_100.0,decaysup_0.01,decaybas_0.05,decaysub_0.5,decayinst_0.8,spacing_simultaneous,test_0.dat <==
condition,sub. match,basic match,super. match
1 ex.,1.0,0.585786437627,0.199799413545
3 subord.,1.0,0.320377241017,0.04714468092


==> spencer_experiment_1.txt <==
condition,sub. match,basic match,super. match
1 ex.,0.9912,0.4824,0.0702
3 subord.,0.9825,0.1053,0.088

==> spencer_experiment_2.txt <==
condition,sub. match,basic match,super. match
1 ex.,0.95,0.3083,0.0583
3 subord.,0.8833,0.5333,0.025

==> spencer_experiment_3.txt <==
condition,sub. match,basic match,super. match
1 ex.,0.9474,0.3991,0.0482
3 subord.,0.9298,0.5175,0.1447
